DONE: Distributed Approximate Newton-type Method for Federated Edge Learning

There is growing interest in applying distributed machine learning to edge computing, forming federated edge learning. Federated edge learning faces non-i.i.d. and heterogeneous data, and the communication between edge workers, possibly through distant locations and with unstable wireless networks, is more costly than their local computational overhead. In this work, we propose DONE, a distributed approximate Newton-type algorithm with fast convergence rate for communication-efficient federated edge learning. First, with strongly convex and smooth loss functions, DONE approximates the Newton direction in a distributed manner using the classical Richardson iteration on each edge worker. Second, we prove that DONE has linear-quadratic convergence and analyze its communication complexities. Finally, the experimental results with non-i.i.d. and heterogeneous data show that DONE attains a comparable performance to the Newton's method. Notably, DONE requires fewer communication iterations compared to distributed gradient descent and outperforms DANE and FEDL, state-of-the-art approaches, in the case of non-quadratic loss functions.

==> authors/BBZ_bio.txt <==
Bing Bing Zhou received the graduate degree in electronic engineering, in 1982 from the Nanjing Institute of Technology in China, and 
the PhD degree in computer science, in 1989 from Australian National University, Australia. 
He is an associate professor in the School of Computer Science, the University of Sydney, Australia (2003-present). 
Currently, he is the theme leader for distributed computing applications in the Centre for Distributed and High Performance Computing at the University of Sydney.

